MARTSIA: Enabling Data Confidentiality for Blockchain-based Process Execution

Multi-party business processes rely on the collaboration of various players in a decentralized setting. Blockchain technology can facilitate the automation of these processes, even in cases where trust among participants is limited. Transactions are stored in a ledger, a replica of which is retained by every node of the blockchain network. The operations saved thereby are thus publicly accessible. While this enhances transparency, reliability, and persistence, it hinders the utilization of public blockchains for process automation as it violates typical confidentiality requirements in corporate settings. In this paper, we propose MARTSIA: A Multi-Authority Approach to Transaction Systems for Interoperating Applications. MARTSIA enables precise control over process data at the level of message parts. Based on Multi-Authority Attribute-Based Encryption (MA-ABE), MARTSIA realizes a number of desirable properties, including confidentiality, transparency, and auditability. We implemented our approach in proof-of-concept prototypes, with which we conduct a case study in the area of supply chain management. Also, we show the integration of MARTSIA with a state-of-the-art blockchain-based process execution engine to secure the data flow.

==> code/access_policy.txt <==
43175279@* and 
    (Manufacturer@1 or (Supplier@2))

43175279@* and 
    (Manufacturer@1 or 
    (Supplier@2 and Electronics@3))

43175279@* and 
    (Manufacturer@1 or 
    (Supplier@2 and Mechanics@4))


==> code/body.txt <==
Purchase order 3
CV8=[...]6w==:  Ruk/[...]QQ==
p84W[...]aw==:  1UTk[...]mA==
avNL[...]lw==:  VT+D[...]JQ==
AOo=[...]mQ==:  ZUE/[...]6w==

Document
u7o=[...]iw==:  py8l[...]mA==
TacL[...]IQ==:  MKNH[...]uQ==
EhrB[...]lw==:  5bz0[...]bg==
Tiba[...]Wg==:  JahD[...]5Q==
xJ+6[...]SQ==:  3aIm[...]kg==
RPn7[...]Zz==:  nRNh[...]GA==
T3Wq[...]eK==:  PxRk[...]0g==
QXjN[...]LS==:  Lfhk[...]Ug==
Jmk8[...]fL==:  Gj43[...]yg==
ZOSH[...]9B==:  sctC[...]nQ==
BZ8l[...]KY==:  5Gln[...]Pg==
QeUy[...]WT==:  k49+[...]kA==
rtdZ[...]hf==:  lRLd[...]tm==
8kuG[...]Ts==:  25E0[...]uc==
t8gr[...]QQ==:  ZJ1v[...]5A==
yuwd[...]vg==:  7XpN[...]4A==
1K1d[...]zQ==:  +QbM[...]Cw==
rjY=[...]KQ==:  JPAv[...]LA==
ZdWC[...]xg==:  w05J[...]Hg==
6aLB[...]iw==:  0wWu[...]vA==
VD2h[...]6w==:  eZu7[...]QQ==
8UmX[...]MQ==:  sXaB[...]kQ==

Customs clearance
fdoT[...]kA==:  fUSZ[...]Bg==
2AkH[...]Rw==:  dGp2[...]zA==
0bTn[...]6A==:  TuR9[...]bA==
RZVJ[...]rQ==:  Pq8U[...]dQ==
4TXI[...]zw==:  OIzx[...]Mw==

==> code/dataheaders.txt <==
Purchase order 3
EncryptedKey: eJytm1[...]eaXV2u
Fields:      {CV8=[...]6w==, p84W[...]aw==,
              avNL[...]lw==, AOo=[...]mQ==}


Document
SliceId:      62618638
EncryptedKey: eJytWU[...]Bmn4k=
Fields:      {u7o=[...]iw==, TacL[...]IQ==, 
              EhrB[...]lw==, Tiba[...]Wg==, 
              xJ+6[...]SQ==, RPn7[...]Zz==, 
              T3Wq[...]eK==, QXjN[...]LS==, 
              Jmk8[...]fL==}

SliceId:      19756540
EncryptedKey: eJytm0[...]wtYFo=
Fields:      {ZOSH[...]9B==, BZ8l[...]KY==,
              QeUy[...]WT==, rtdZ[...]hf==,
              8kuG[...]Ts==}

SliceId:      12191034
EncryptedKey: eJytWU[...]sGlU4=
Fields:      {t8gr[...]QQ==, yuwd[...]vg==,
              1K1d[...]zQ==}

SliceId:      98546521
EncryptedKey: eJytk9[...]oIJS6=
Fields:      {rjY=[...]KQ==, ZdWC[...]xg==,
              6aLB[...]iw==, VD2h[...]6w==,
              8UmX[...]MQ==}


Customs 2 clearance
EncryptedKey: eJytWU[...]gGl2Y=
Fields:      {fdoT[...]kA==, 2AkH[...]Rw==,
              0bTn[...]6A==, RZVJ[...]rQ==,
              4TXI[...]zw==}

==> code/dataslices.txt <==
slice_id:   10322929677141064041,
hash:       0x2958 [...] fb611,
salt:       "\u008d [...] 01bd",
metadata:   {"c1": [...] 4Els},
cipherText: "qp21 [...] 7Ue9Q"


slice_id:   8655357017007860466,
hash:       0xe1de [...] 3f9f,
salt:       "\bvNA [...] 011n",
metadata:   {"c1": [...] 00b4},
cipherText: "opBK [...] J709"


slice_id:   4607011054135544290,
hash:       0x4ee6 [...] 2386,
salt:       \u0010 [...] 0013 ,
metadata:   {"c1": [...] 00c2},
cipherText: "udBA [...] IA=="


slice_id:   12641782614493395949,
hash:       0xad46 [...] 0f79,
salt:       "o9\u [...] 01e5,
metadata:   {"c1": [...] u09a},
cipherText: "7QsM [...] KVRS"


slice_id:   7816105805828306901,
hash:       0x953a [...] f8d8,
salt:       "Zu00 [...] u004",
metadata:   {"c1": [...] 00a0},
cipherText: "oT2W [...] MQ=="

slice_id:   6847895862959863592,
hash:       0x12es [...] 1g23,
salt:       "bw32 [...] b464",
metadata:   {"c1": [...] asq2},
cipherText: "AS2w [...] btwd"

slice_id:   3147899764966459866,
hash:       0xj4rs [...] ne3d,
salt:       "ns1w [...] mey4",
metadata:   {"c1": [...] 23rs},
cipherText: "ht3r [...] asf3"


==> code/header.txt <==
Slice_id:       62618638,
Ciphered_key:   eJyl [...] +g==, 
Fields:         [u7o= [...] iw==, TacL [...] IQ==, 
                 EhrB [...] lw==]


Slice_id:       12191034,
Ciphered_key:   eJyt [...] T9kE,
Fields:         [Tiba [...] Wg==, xJ+6 [...] SQ==,
                 RPn7 [...] Zz==, T3Wq [...] eK==, 
                 QXjN [...] LS==, Jmk8 [...] fL==]


Slice_id:       19756540,
Ciphered_key:   eJyx [...] mK8t,
Fields:         [ZOSH [...] 9B==, BZ8l [...] KY==, 
                QeUy [...] WT==,  rtdZ [...] hf==, 
                8kuG [...] Ts==]


==> code/metadata.txt <==
Process_instance_ID:    14548487
Message_ID:             68466311


==> code/metadata_messages.txt <==
sender:              0x82[...]1332
process_instance_id: 43175279
message_id:          22063028

sender:              0x9E[...]C885
process_instance_id: 43175279
message_id:          15469010

sender:              0x5F[...]FFE1
process_instance_id: 43175279
message_id:          64083548

==> code/original_data.txt <==
Company_name:           Alpha
Address:                38, Alpha street
E-mail:                 cpny.alpha@mail.com
Price:                  $5000



Manufacturer_company:   Beta
Delivery_address:       82, Beta street
E-mail:                 mnfctr.beta@mail.com
Ramp run:               3
Kickplate:              12
Handrail:               7
Baluster:               30
Guardrail:              25
Amount_paid:            $5000

Fundamental_workers_rights:             Ok     
Human_rights:                           Ok
Protection_biodiversity_and_ecosystems: Ok
Protection_water_and_air:               Ok
Combatting_climate_change:              Ok

Manufacturer_company:   Beta
Address:                78, Beta street
Order_reference:        26487

Invoice_ID:             101711
Billing_address:        34, Gamma street
Gross_total:            $5000
Company_VAT:            U12345678
Issue_date:             2022-05-12



Tax_payment:            confirmed
Conformity_check:       passed
Date:                   2022-05-10
Sender:                 Beta
Receiver:               Alpha

==> code/original_data_body.txt <==
Manufacturer_company:    Beta
Address:                 82, Beta street
E-mail:                  mnfctr.beta@mail.com

Frames_quantity:         8
Propeller_quantity:      80
PropellerGuard_quantity: 63
Camera_quantity:         30
Controller_quantity:     4
Amount_paid:             $12000

IMU_quantity:            6
ESC_quantity:            40
Engines_quantity:        9
Batteries_quantity:      25
Amount_paid:             $9850


==> code/policy.txt <==
43175279@2+ and (Manufacturer@1+ or (Supplier@1+ and International@1+))
Customs@A or (43175279@2+ and ((Supplier@1+ and International@1+) or 
                                 Manufacturer@1+ or (Carrier@1+ and International@1+)))
Customs@A or (43175279@2+ and (Supplier@1+ and International@1+))
43175279@2+ and ((Supplier@2+ and International@1+) or Manufacturer@1+)
Customs@A or (43175279@2+ and ((Supplier@1+ and International@1+) or Manufacturer@1+))
Customs@A or (43175279@2+ and Manufacturer@1+)

==> code/symmetric_keys.txt <==
b'3:go+s [...] x2g='

b'3:b7mt [...] zBI='

b'3:ardH [...] 0aU='

b'3:f+h1 [...] Fs4='

b'3:dhPS [...] sG8='

b'3:bj/5 [...] EOI='
